An Analysis of Concurrency Control Protocols for In-Memory Databases with CCBench (Extended Version)

This paper presents yet another concurrency control analysis platform, CCBench. CCBench supports seven protocols (Silo, TicToc, MOCC, Cicada, SI, SI with latch-free SSN, 2PL) and seven versatile optimization methods and enables the configuration of seven workload parameters. We analyzed the protocols and optimization methods using various workload parameters and a thread count of 224. Previous studies focused on thread scalability and did not explore the space analyzed here. We classified the optimization methods on the basis of three performance factors: CPU cache, delay on conflict, and version lifetime. Analyses using CCBench and 224 threads, produced six insights. (I1) The performance of optimistic concurrency control protocol for a read only workload rapidly degrades as cardinality increases even without L3 cache misses. (I2) Silo can outperform TicToc for some write-intensive workloads by using invisible reads optimization. (I3) The effectiveness of two approaches to coping with conflict (wait and no-wait) depends on the situation. (I4) OCC reads the same record two or more times if a concurrent transaction interruption occurs, which can improve performance. (I5) Mixing different implementations is inappropriate for deep analysis. (I6) Even a state-of-the-art garbage collection method cannot improve the performance of multi-version protocols if there is a single long transaction mixed into the workload. On the basis of I4, we defined the read phase extension optimization in which an artificial delay is added to the read phase. On the basis of I6, we defined the aggressive garbage collection optimization in which even visible versions are collected. The code for CCBench and all the data in this paper are available online at GitHub.

==> fig/tpcc/ccb.dat <==
# th no-insert(wh1, 4, wh==th) insert(wh1, 4, wh==th)
1	  0.163951	0.159402	0.164034	0.10484		0.102094	0.105127
2	  0.231388	0.276872	0.274888	0.145879	0.185129	0.185804
4	  0.315945	0.518884	0.519523	0.166915	0.34618		0.346616
8	  0.406647	0.775208	0.991579	0.253604	0.491819	0.639678
12	0.440607	0.943369	1.431176	0.295303	0.563752	0.911367
16	0.444754	1.02492		1.820998	0.308612	0.639321	1.135514
20	0.418506	1.077234	1.886108	0.304445	0.668702	1.224732
28	0.349214	1.141966	2.371031	0.2805		0.70788		1.655297
56	0.113163	0.966352	4.73739		0.104989	0.745372	3.261458
84	0.080816	0.72672		7.783644	0.072011	0.697589	5.244468
112	0.074457	0.515262	10.39056	0.059531	0.598873	6.972044
140	0.064005	0.420767	11.424486	0.052237	0.476561	7.119766
168	0.068044	0.364715	12.268774	0.050333	0.375232	7.690424
196	0.07406		0.330064	13.148677	0.053069	0.318745	7.56164
224	0.069928	0.303164	14.251153	0.055832	0.276669	8.536803



==> fig/tpcc/ccb_sweap_wh.dat <==
# warehouse-throughput no-insert insert
28	2.894185	2.279792
56	5.08686		3.523353
84	6.782263	4.120589
112	10.234248	6.461684
140	10.127561	4.811578
168	11.023211	6.382707
196	12.967911	7.29578
224	14.159891	8.344594


==> fig/tpcc/dbx1000-c.dat <==
# th no-insert(wh1, 4, wh==th) insert(wh1, 4, wh==th)
1	  0.357599	0.26948		0.357599	0.206077	0.172135	0.206077
2	  0.414059	0.548488	0.632912	0.285976	0.347021	0.377105
4	  0.425342	1.108017	1.108017	0.017106	0.686529	0.686529
8	  0.412138	1.507862	1.965125	0		      0.973781	1.272607
12	0.413574	1.54758		2.75749		0		      0.851649	1.807714
16	0.422486	1.562339	3.500394	0		      0.85995		2.294186
20	0.430938	1.567523	4.163277	0		      0.049802	2.735218
28	0.441893	1.588546	5.517479	0		      0.003463	3.621469
56	0.124954	1.576047	10.881089	0		      0		      7.162565
84	0.064746	1.550206	15.917458	0.000019	0		      10.542093
96	0.078384	1.207292	18.258002	0.00001		0		      12.292484


==> fig/tpcc/dbx1000-c_sweap_wh.dat <==
# warehouse-throughput no-insert insert
1	0.1	0.0
2	0.3	0.0
4	1.2	0.0
8	3.1	0.0
12	4.5	0.0
16	5.7	0.1
20	6.7	1.2
28	7.5	3.8
42	10.5	6.4
56	12.2	7.9
84	16.4	10.9
96	18.3	12.3


==> fig/tpcc/dbx1000.dat <==
# th no-insert(wh1, 4, wh==th) insert(wh1, 4, wh==th)
1	  0.318531	0.330971	0.319175	0.188029	0.179994	0.189536
2	  0.333942	0.556348	0.556048	0.188292	0.262306	0.272964
4	  0.468405	1.00761	  1.012138	0.197114	0.401475	0.398975
8	  0.527477	1.184672	1.782119	0.154497	0.398082	0.578261
12	0.572688	1.464564	2.568716	0.120141	0.333785	0.674557
16	0.576531	1.599917	3.166372	0.106309	0.286627	0.745002
20	0.558616	1.733583	3.773635	0.089529	0.256124	0.734839
28	0.560603	1.837912	4.917492	0.059341	0.173002	0.638018
56	0.526114	1.457703	8.522213	0.044774	0.12983	  0.763719
84	0.353514	0.925019	12.111669	0.03561	  0.103153	0.822412
112	0.124184	0.749983	15.321885	0.024688	0.080612	0.815777
140	0.077265	0.644032	17.135155	0.021109	0.066964	0.894202
168	0.085743	1.017517	19.485422	0.02036	  0.067727	0.929837
196	0.071601	0.548407	21.306752	0.018689	0.061814	1.013872
224	0.088587	1.27853	  23.021062 0.012701	0.041968	0.801868




==> fig/tpcc/dbx1000_sweap_wh.dat <==
# warehouse-throughput no-insert insert
28	10.70992336	0.200009791
56	15.94683515	0.322652189
84	18.23743008	0.414574815
112	19.51556333	0.494121238
140	20.53907264	0.565505831
168	21.39408462	0.648692807
196	22.02785729	0.726236222
224	22.7288708	0.785516874


==> fig/tpcc/fullmix-tpcc/data-0812/abort/wh1.dat <==
28 	0.7986
56 	0.8653
84 	0.9056
112 	0.9144
140 	0.9188
168 	0.9230
196 	0.9246
224 	0.9251


==> fig/tpcc/fullmix-tpcc/data-0812/abort/wh112.dat <==
28 	0.0045
56 	0.0046
84 	0.0047
112 	0.0047
140 	0.0613
168 	0.1086
196 	0.1455
224 	0.1691


==> fig/tpcc/fullmix-tpcc/data-0812/abort/wh14.dat <==
28 	0.1972
56 	0.4169
84 	0.5271
112 	0.5980
140 	0.6261
168 	0.6642
196 	0.6922
224 	0.7136


==> fig/tpcc/fullmix-tpcc/data-0812/abort/wh140.dat <==
28 	0.0046
56 	0.0046
84 	0.0047
112 	0.0047
140 	0.0047
168 	0.0580
196 	0.1008
224 	0.1338


==> fig/tpcc/fullmix-tpcc/data-0812/abort/wh168.dat <==
28 	0.0046
56 	0.0046
84 	0.0046
112 	0.0047
140 	0.0047
168 	0.0048
196 	0.0550
224 	0.0984


==> fig/tpcc/fullmix-tpcc/data-0812/abort/wh196.dat <==
28 	0.0045
56 	0.0046
84 	0.0046
112 	0.0046
140 	0.0046
168 	0.0047
196 	0.0047
224 	0.0537


==> fig/tpcc/fullmix-tpcc/data-0812/abort/wh224.dat <==
28 	0.0045
56 	0.0045
84 	0.0046
112 	0.0045
140 	0.0046
168 	0.0047
196 	0.0047
224 	0.0048


==> fig/tpcc/fullmix-tpcc/data-0812/abort/wh28.dat <==
28 	0.0047
56 	0.2041
84 	0.3217
112 	0.4070
140 	0.4594
168 	0.5027
196 	0.5386
224 	0.5735


==> fig/tpcc/fullmix-tpcc/data-0812/abort/wh56.dat <==
28 	0.0045
56 	0.0047
84 	0.1411
112 	0.1989
140 	0.2546
168 	0.2884
196 	0.3320
224 	0.3863


==> fig/tpcc/fullmix-tpcc/data-0812/abort/wh7.dat <==
28 	0.4069
56 	0.5994
84 	0.6853
112 	0.7251
140 	0.7536
168 	0.7712
196 	0.7953
224 	0.8123


==> fig/tpcc/fullmix-tpcc/data-0812/abort/wh84.dat <==
28 	0.0046
56 	0.0046
84 	0.0047
112 	0.1093
140 	0.1456
168 	0.1845
196 	0.2295
224 	0.2514


==> fig/tpcc/fullmix-tpcc/data-0812/abort/whNumTh.dat <==
28 	0.0047
56 	0.0047
84 	0.0047
112 	0.0047
140 	0.0047
168 	0.0047
196 	0.0047
224 	0.0047


==> fig/tpcc/fullmix-tpcc/data-0812/throughput/wh1.dat <==
28 	191291
56 	173274
84 	148164
112 	97308
140 	104538
168 	80399
196 	72939
224 	86724


==> fig/tpcc/fullmix-tpcc/data-0812/throughput/wh112.dat <==
28 	361063
56 	745125
84 	1110181
112 	1446035
140 	1494969
168 	1538138
196 	1513764
224 	1520127


==> fig/tpcc/fullmix-tpcc/data-0812/throughput/wh14.dat <==
28 	360692
56 	582238
84 	636691
112 	676973
140 	639574
168 	653045
196 	570693
224 	715470


==> fig/tpcc/fullmix-tpcc/data-0812/throughput/wh140.dat <==
28 	360748
56 	745923
84 	1110166
112 	1463110
140 	1516827
168 	1532628
196 	1519381
224 	1525457


==> fig/tpcc/fullmix-tpcc/data-0812/throughput/wh168.dat <==
28 	371220
56 	736404
84 	1106052
112 	1442114
140 	1516011
168 	1584093
196 	1565393
224 	1617943


==> fig/tpcc/fullmix-tpcc/data-0812/throughput/wh196.dat <==
28 	369950
56 	730851
84 	1106807
112 	1440451
140 	1510109
168 	1562588
196 	1606585
224 	1623848


==> fig/tpcc/fullmix-tpcc/data-0812/throughput/wh224.dat <==
28 	364495
56 	744535
84 	1103412
112 	1437117
140 	1509529
168 	1569642
196 	1612793
224 	1625549


==> fig/tpcc/fullmix-tpcc/data-0812/throughput/wh28.dat <==
28 	373608
56 	707802
84 	862094
112 	916233
140 	954633
168 	952116
196 	660666
224 	629584


==> fig/tpcc/fullmix-tpcc/data-0812/throughput/wh56.dat <==
28 	367568
56 	753765
84 	1059095
112 	1317749
140 	1289448
168 	1171748
196 	995662
224 	1060567


==> fig/tpcc/fullmix-tpcc/data-0812/throughput/wh7.dat <==
28 	302897
56 	447673
84 	624144
112 	576181
140 	635449
168 	495467
196 	608673
224 	561674


==> fig/tpcc/fullmix-tpcc/data-0812/throughput/wh84.dat <==
28 	362136
56 	737852
84 	1115390
112 	1398837
140 	1441197
168 	1490362
196 	1292553
224 	1201197


==> fig/tpcc/fullmix-tpcc/data-0812/throughput/whNumTh.dat <==
28 	367965
56 	755914
84 	1113248
112 	1446971
140 	1501644
168 	1566171
196 	1620009
224 	1590969


==> fig/tpcc/fullmix-tpcc/data-0813/abort/wh-th.dat <==
28 0.0047
56 0.0048
84 0.0047
112 0.0047
140 0.0047
168 0.0047
196 0.0047
224 0.0047


==> fig/tpcc/fullmix-tpcc/data-0813/abort/wh1.dat <==
28 0.7945
56 0.8669
84 0.9001
112 0.9141
140 0.9204
168 0.9234
196 0.9241
224 0.9265


==> fig/tpcc/fullmix-tpcc/data-0813/abort/wh112.dat <==
28 0.0046
56 0.0046
84 0.0047
112 0.0047
140 0.0620
168 0.1093
196 0.1433
224 0.1800


==> fig/tpcc/fullmix-tpcc/data-0813/abort/wh14.dat <==
28 0.2033
56 0.4129
84 0.5263
112 0.5987
140 0.6309
168 0.6698
196 0.6896
224 0.7150


==> fig/tpcc/fullmix-tpcc/data-0813/abort/wh140.dat <==
28 0.0045
56 0.0046
84 0.0046
112 0.0047
140 0.0047
168 0.0599
196 0.1028
224 0.1416


==> fig/tpcc/fullmix-tpcc/data-0813/abort/wh168.dat <==
28 0.0046
56 0.0046
84 0.0046
112 0.0046
140 0.0047
168 0.0047
196 0.0534
224 0.1001


==> fig/tpcc/fullmix-tpcc/data-0813/abort/wh196.dat <==
28 0.0045
56 0.0045
84 0.0046
112 0.0046
140 0.0047
168 0.0047
196 0.0047
224 0.0528


==> fig/tpcc/fullmix-tpcc/data-0813/abort/wh224.dat <==
28 0.0045
56 0.0045
84 0.0046
112 0.0046
140 0.0047
168 0.0047
196 0.0047
224 0.0047


==> fig/tpcc/fullmix-tpcc/data-0813/abort/wh28.dat <==
28 0.0048
56 0.2039
84 0.3256
112 0.4112
140 0.4550
168 0.5036
196 0.5431
224 0.5865


==> fig/tpcc/fullmix-tpcc/data-0813/abort/wh56.dat <==
28 0.0046
56 0.0047
84 0.1429
112 0.1997
140 0.2494
168 0.2943
196 0.3444
224 0.3753


==> fig/tpcc/fullmix-tpcc/data-0813/abort/wh7.dat <==
28 0.4178
56 0.5983
84 0.6767
112 0.7282
140 0.7518
168 0.7728
196 0.7962
224 0.8092


==> fig/tpcc/fullmix-tpcc/data-0813/abort/wh84.dat <==
28 0.0046
56 0.0046
84 0.0047
112 0.1086
140 0.1459
168 0.1841
196 0.2293
224 0.2460


==> fig/tpcc/fullmix-tpcc/data-0813/tp-thread/wh-th.dat <==
28 381831
56 757664
84 1115539
112 1443471
140 1505371
168 1575718
196 1604384
224 1660619


==> fig/tpcc/fullmix-tpcc/data-0813/tp-thread/wh1.dat <==
28 159401
56 192480
84 155816
112 106514
140 98441
168 92234
196 82440
224 81759


==> fig/tpcc/fullmix-tpcc/data-0813/tp-thread/wh112.dat <==
28 371443
56 748397
84 1102766
112 1447517
140 1490827
168 1539354
196 1549094
224 1613837


==> fig/tpcc/fullmix-tpcc/data-0813/tp-thread/wh14.dat <==
28 375007
56 568046
84 659821
112 825960
140 688839
168 715929
196 610139
224 623958


==> fig/tpcc/fullmix-tpcc/data-0813/tp-thread/wh140.dat <==
28 360260
56 736913
84 1098178
112 1467249
140 1517003
168 1549601
196 1563486
224 1610863


==> fig/tpcc/fullmix-tpcc/data-0813/tp-thread/wh168.dat <==
28 374238
56 743404
84 1108030
112 1457369
140 1512702
168 1561942
196 1546768
224 1630653


==> fig/tpcc/fullmix-tpcc/data-0813/tp-thread/wh196.dat <==
28 369750
56 734026
84 1094036
112 1462116
140 1506161
168 1560380
196 1585769
224 1651050


==> fig/tpcc/fullmix-tpcc/data-0813/tp-thread/wh224.dat <==
28 370558
56 738424
84 1088577
112 1449585
140 1513328
168 1570294
196 1600039
224 1653840


==> fig/tpcc/fullmix-tpcc/data-0813/tp-thread/wh28.dat <==
28 362840
56 708682
84 888994
112 1025684
140 997240
168 870168
196 712769
224 746774


==> fig/tpcc/fullmix-tpcc/data-0813/tp-thread/wh56.dat <==
28 378526
56 742455
84 1070502
112 1319598
140 1268204
168 1234508
196 1123433
224 1086671


==> fig/tpcc/fullmix-tpcc/data-0813/tp-thread/wh7.dat <==
28 317628
56 451042
84 522108
112 691429
140 666332
168 553727
196 612691
224 433702


==> fig/tpcc/fullmix-tpcc/data-0813/tp-thread/wh84.dat <==
28 374093
56 740103
84 1102599
112 1401656
140 1424594
168 1480978
196 1298081
224 1218987


==> fig/tpcc/fullmix-tpcc/data-0813/vary-warehouse/wh-vary-abort.dat <==
1   0.9265
7   0.8092
28  0.5865
56  0.3753
84  0.246
112 0.18
140 0.1416
168 0.1001
196 0.0528
224 0.0047





==> fig/tpcc/fullmix-tpcc/data-0813/vary-warehouse/wh-vary-tp.dat <==
1   81759
7   433702
28  746774
56  1086671
84  1218987
112 1613837
140 1610863
168 1630653
196 1651050
224 1653840




==> tmp/src/hoge.txt <==
{\bf Dear meta reviewer},

 Thank you for inviting us to submit a revised draft of our manuscript entitled,
 ``An Analysis of Concurrency Control Protocols for In-Memory Database with CCBench''
 to PVLDB. We also appreciate the time and effort you and each of the reviewers have dedicated to providing insightful feedback on ways to strengthen our paper. Thus, it is with great pleasure that we resubmit our paper for further consideration.
 %
 We have incorporated changes that reflect the detailed suggestions and comments you have graciously provided.
 %
 We also hope that our edits and the responses we provide below satisfactorily address all the issues and concerns you and the reviewers have noted.
 %
 To facilitate your review of our revisions, the following is a point-by-point response to the questions and comments delivered in your letter.


